KMT-2016-BLG-1836Lb: A Super-Jovian Planet From A High-Cadence Microlensing Field

We report the discovery of a super-Jovian planet in the microlensing event KMT-2016-BLG-1836, which was found by the Korea Microlensing Telescope Network's high-cadence observations (\Gamma ~ 4~{hr}^{-1}). The planet-host mass ratio q ~ 0.004. A Bayesian analysis indicates that the planetary system is composed of a super-Jovian M_{planet} = 2.2_{-1.1}^{+1.9} M_{J} planet orbiting an M or K dwarf M_{\rm host} = 0.49_{-0.25}^{+0.38} M_{Sun}, at a distance of D_{L} = 7.1_{-2.4}^{+0.8} kpc. The projected planet-host separation is 3.5^{+1.1}_{-0.9} AU, implying that the planet is located beyond the snowline of the host star. Future high-resolution images can potentially strongly constrain the lens brightness and thus the mass and distance of the planetary system. Without considering detailed detection efficiency, selection or publication biases, we find a potential "mass ratio desert" at -3.7 \lesssim \log q \lesssim -3.0 for the 31 published KMTNet planets.

==> referee_response.txt <==
We would like to thank the referee for their detailed comments and questions. We thank the referee for identifying many errors in the manuscript. We have addressed each one in the manuscript, and provide a full response to each below. Changes to the manuscript are shown in bold following the referee's suggestions (for details see below).


>This claim may be important in the light of recent findings of Suzuki et al. (2016) and Suzuki et al. (2018) who -- after a careful statistical analysis of microlensing planets -- found that the planet-to-star mass-ratio distribution is in tension with the predictions based on the core accretion theory. However, given its potential importance, the analysis presented in Section 6 is disappointing. The authors limited themselves to plotting a cumulative distribution of log(q) without considering detailed detection efficiency, selection and publication biases.

>At minimum, the authors should discuss how these biases may affect the distribution of log(q)? How many planets in the "mass-ratio desert" are missing? Can you estimate/quantify the "publication bias"? (for example, how many planets from 2016 are yet to be published? how many of them are located in the "mass-ratio desert"?)

Only a careful statistical analysis of all the KMT events and studies of planetary detection efficiency of KMT events can reveal the influences of biases on the mass ratio distribution and tell us "How many planets in the "mass-ratio desert" are missing", which is well beyond the scope of this work. The purpose of our analysis is to emphasize the need for such a detailed analysis in the future.  Thus, we re-wrote the last three paragraphs of Section 6. The key revisions are to emphasize the need for a detailed analysis of the KMTNet data (rather than the significance of the desert) and to discuss the potential effect of publication bias. For reference, we also made two other minor changes. First, we added two new published KMTNet planets (OGLE-2016-BLG-1227Lb and OGLE-2018-BLG-1700Lb) to the sample, both of which are out of the potential "mass-ratio desert". Second, we combine the Figure 11 and Figure 12 into one Figure.


>The authors should also add a reference to Suzuki et al. 2018 (ApJL 869, 34) in the discussion.

we have added "(Suzuki et al. 2018) found that the MOA mass-ratio distribution from Suzuki et al. 2016 is inconsistent with those predictions." in Discussion to refer to the result of Suzuki et al. 2018 (ApJL 869, 34).


> (Equation 14) is incorrect: the minus sign is missing in the exponential function and the normalization factor is wrong ((2*pi)^2 --> 2*pi). Did the authors use the correct likelihood function in the Bayesian analysis?

Yes, we use the correct likelihood function in the Bayesian analysis. Thank you for identifying these errors. (2*pi)^2 and the missing minus sign are just typos of writing.


>I also found the analysis presented in Figure 11 confusing. According to the footnote 2, twelve planetary microlensing events observed by KMTNet in 2016 were published. Including OGLE-2016-BLG-1836Lb, there are 13 published planets with KMTNet data from 2016 (but only 12 planets are presented in Figure 11).

Thank you for identifying the error. There is a typo in footnote 2. OGLE-2016-BLG-0173 should be OGLE-2017-BLG-0173, so there are 13 published planets in 2016.

>The manuscript will not require significant editing, although I found some typos (e.g., "microleisng" - page 2, "Baysian analysis", "Mauna kea" - page 5).

Thank you for identifying these typos. We have corrected them.

>page 1, para 1. Why do you cite Mullally et al. (2015)? They presented planetary candidates observed by Kepler, which typically are more distant than other planets detected by the transit method.

Thanks for the correction. We have deleted this sentence. 

> page 2, footnote 2. "OGLE-2018-BLG-0532Lb" is duplicated. Did you mean "OGLE-2018-BLG-0596Lb (Jung et al. 2019b)?" Please double check all names and references.

Yes! Thanks! We have corrected it.

>page 3, para 2. "solutions C and D are disfavored by 473 and 236" --> it should be 474 and 235 according to Table 1
Thanks, we have corrected it.

>* page 4, para 2 "using the color/surface-brightness relation of Adams et al. (2018)" --> Which CSB relation did you use? (for "all stars" / "dwarfs and subgiants")? 

For dwarfs and subgiants. We have highlighted it in the paper.

>* page 6, para 2. OGLE-2016-BLG-1067Lb (Jung et al. 2019b) --> (Calchi Novati et al. 2019)

Thanks, we have corrected it.

>please update references (some arXiv pre-prints have been already published)

We have update reference for two published papers: Mroz et al. (2019) ApJS and Ryu et al. (2019) AJ
